Gaussian phase autocorrelation as an accurate compensator for FFT-based atmospheric phase screen simulations

Accurately simulating the atmospheric turbulence behaviour is always challenging. The well-known FFT based method falls short in correctly predicting both the low and high frequency behaviours. Sub-harmonic compensation aids in low-frequency correction but does not solve the problem for all screen size to outer scale parameter ratios (G/$L_0$). FFT-based simulation gives accurate result only for relatively large screen size to outer scale parameter ratio (G/$L_0$). In this work, we have introduced a Gaussian phase autocorrelation matrix to compensate for any sort of residual errors after applying for a modified subharmonics compensation. With this, we have solved problems such as under sampling at the high-frequency range, unequal sampling/weights for subharmonics addition at low-frequency range and the patch normalization factor. Our approach reduces the maximum error in phase structure-function in the simulation with respect to theoretical prediction to within 1.8\%, G/$L_0$ = 1/1000.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
